The properties of the interstellar medium in dusty, star-forming galaxies at $z \sim 2-4$: The shape of the CO spectral line energy distributions

The molecular gas in the interstellar medium (ISM) of star-forming galaxy populations exhibits diverse physical properties. We investigate the $^{12}$CO excitation of twelve dusty, luminous star-forming galaxies at $z \sim 2-4$ by combining observations of the $^{12}$CO from $J_{\rm up} = 1$ to $J_{\rm up} = 8$. The spectral line energy distribution (SLED) has a similar shape to NGC 253, M82, and local ULIRGs, with much stronger excitation than the Milky Way inner disc. By combining with resolved dust continuum sizes from high-resolution $870$-$\mu$m ALMA observations and dust mass measurements determined from multi-wavelength SED fitting, we measure the relationship between the $^{12}$CO SLED and probable physical drivers of excitation: star-formation efficiency, the average intensity of the radiation field $\langle U\rangle$, and the star-formation rate surface density. The primary driver of high-$J_{\rm up}$ $^{12}$CO excitation in star-forming galaxies is star-formation rate surface density. We use the ratio of the CO($3-2$) and CO($6-5$) line fluxes to infer the CO excitation in each source and find that the average ratios for our sample are elevated compared to observations of low-redshift, less actively star-forming galaxies and agree well with predictions from numerical models that relate the ISM excitation to the star-formation rate surface density. The significant scatter in the line ratios of a factor $\approx 3$ within our sample likely reflects intrinsic variations in the ISM properties which may be caused by other effects on the excitation of the molecular gas, such as cosmic ray ionization rates and mechanical heating through turbulence dissipation.

==> Sigma_SFRs.csv <==
# Field,SFR,Re,Sigma_SFR,dSFR,dRe,dSigma_SFR
AS2UDS009.0 648.63446 1.189180146928063 73.00033436731461 633.2662 0.07927867153960298 71.43668265420479
AS2UDS011.0 744.73193 0.7068550137660495 237.22443584281427 400.38205 0.07068549874336487 129.72385829417846
AS2UDS014.0 753.3557 0.7266623935585736 227.0674315694739 141.00543 0.07266623664882904 48.18568337374924
AS2UDS012.0 352.37082 1.3184980622113924 32.25975582759285 344.02197 0.16481225777642405 31.7525103673398
AS2UDS026.0 492.03943 1.1481225823159897 59.40780672577341 192.12317 0.0765415007354107 23.532223575418463
AS2COS0009.1 744.73193 0.861 159.88723981895896 57.663635 0.07350000000000001 18.426985029016777
AS2COS0139.1 993.116 0.5625 499.5455206502909 118.13245 0.11300000000000002 116.62623676751193
AS2COS0044.1 299.91626 0.6785 103.686076031065 64.41135 0.10625000000000001 27.559027988485756
AS2COS0065.1 895.36456 0.5035 562.1097050296373 20.380981 0.10099999999999998 113.48051176788361
AS2COS0014.1 1294.1958 0.649 489.0246201293675 58.24829 0.10649999999999998 83.21183815884754
AS2UDS126.0 671.4287 0.746861755407379 191.57533676745834 461.53473 0.16596926867468886 138.39783151316237
AS2UDS072.0 736.2073 0.5823219687553712 345.5364660724856 102.337524 0.08318885046574857 68.87447763052037

